Coherence Traffic in Manycore Processors with Opaque Distributed Directories

Manycore processors feature a high number of general-purpose cores designed to work in a multithreaded fashion. Recent manycore processors are kept coherent using scalable distributed directories. A paramount example is the Intel Mesh interconnect, which consists of a network-on-chip interconnecting "tiles", each of which contains computation cores, local caches, and coherence masters. The distributed coherence subsystem must be queried for every out-of-tile access, imposing an overhead on memory latency. This paper studies the physical layout of an Intel Knights Landing processor, with a particular focus on the coherence subsystem, and uncovers the pseudo-random mapping function of physical memory blocks across the pieces of the distributed directory. Leveraging this knowledge, candidate optimizations to improve memory latency through the minimization of coherence traffic are studied. Although these optimizations do improve memory throughput, ultimately this does not translate into performance gains due to inherent overheads stemming from the computational complexity of the mapping functions.

==> images/image.pdf_tex <==
%% Creator: Inkscape 1.0 (9f2f71dc58, 2020-08-02), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1119.06445313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70055423)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image.pdf}}%
    \put(0.01733364,0.01828789){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.07\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{image.pdf}}%
    \put(0.01733364,0.05179803){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{image.pdf}}%
    \put(0.01733364,0.18248755){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{image.pdf}}%
    \put(0.01733364,0.23543356){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{image.pdf}}%
    \put(0.01733364,0.2689437){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{image.pdf}}%
    \put(0.01733364,0.39896302){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{image.pdf}}%
    \put(0.01733364,0.45190903){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{image.pdf}}%
    \put(0.01733364,0.48541916){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{image.pdf}}%
    \put(0.01733364,0.61610869){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{image.pdf}}%
    \put(0.01733364,0.6690547){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}70\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{image.pdf}}%
    \put(0.01733364,0.3446766){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.24\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{image.pdf}}%
    \put(0.13055601,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.04\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{image.pdf}}%
    \put(0.20762932,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.07\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{image.pdf}}%
    \put(0.25655411,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{image.pdf}}%
    \put(0.44622147,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{image.pdf}}%
    \put(0.52262458,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{image.pdf}}%
    \put(0.57154937,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{image.pdf}}%
    \put(0.76188693,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{image.pdf}}%
    \put(0.83829004,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{image.pdf}}%
    \put(0.88721484,0.00622425){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{image.pdf}}%
    \put(0.33161681,0.00622425){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.17\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{image.pdf}}%
    \put(0.19824648,0.02364952){\color[rgb]{0.62745098,0,0}\transparent{0.60000002}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Memory bound\end{tabular}}}}%
    \put(0.652979,0.03571316){\color[rgb]{0.62745098,0,0}\transparent{0.60000002}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bound by compute\end{tabular}}}}%
    \put(0.652979,0.02364952){\color[rgb]{0.62745098,0,0}\transparent{0.60000002}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}and memory roofs\end{tabular}}}}%
    \put(0.93613963,0.02364952){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Compute bound\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{image.pdf}}%
    \put(0.03038728,0.26945372){\color[rgb]{0,0,0}\rotatebox{34.46426858}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L2 Bandwidth: 51.83 GB/sec\end{tabular}}}}}%
    \put(0.0303859,0.06102337){\color[rgb]{0,0,0}\rotatebox{34.4866127}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MCDRAM Bandwidth: 5.68 GB/sec\end{tabular}}}}}%
    \put(0.97434119,0.6697249){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}SP Vector FMA Peak: 70.38 GFLOPS\end{tabular}}}}%
    \put(0.03037792,0.37266292){\color[rgb]{0,0,0}\rotatebox{34.48998259}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L1 Bandwidth: 155.74 GB/sec\end{tabular}}}}}%
    \put(0.03040627,0.04964333){\color[rgb]{0,0,0}\rotatebox{34.48162275}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DRAM Bandwidth: 5.02 GB/sec\end{tabular}}}}}%
    \put(0.97434119,0.60404504){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}DP Vector FMA Peak: 34.94 GFLOPS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{image.pdf}}%
    \put(0.02533419,0.69921382){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GFLOPS\end{tabular}}}}%
    \put(0.97434119,0.01426668){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}FLOP/Byte(Arithmetic Intensity)\end{tabular}}}}%
  \end{picture}%
\endgroup%

